CBAG: Conditional Biomedical Abstract Generation

Biomedical research papers use significantly different language and jargon when compared to typical English text, which reduces the utility of pre-trained NLP models in this domain. Meanwhile Medline, a database of biomedical abstracts, introduces nearly a million new documents per-year. Applications that could benefit from understanding this wealth of publicly available information, such as scientific writing assistants, chat-bots, or descriptive hypothesis generation systems, require new domain-centered approaches. A conditional language model, one that learns the probability of words given some a priori criteria, is a fundamental building block in many such applications. We propose a transformer-based conditional language model with a shallow encoder "condition" stack, and a deep "language model" stack of multi-headed attention blocks. The condition stack encodes metadata used to alter the output probability distribution of the language model stack. We sample this distribution in order to generate biomedical abstracts given only a proposed title, an intended publication year, and a set of keywords. Using typical natural language generation metrics, we demonstrate that this proposed approach is more capable of producing non-trivial relevant entities within the abstract body than the 1.5B parameter GPT-2 language model.

==> figures/abstract_samples/escaped/full_original_1.txt <==
living cells receive biochemical and physical information from the surrounding microenvironment and respond to this information. multiscale hierarchical substrates with micro- and nanogrooves have been shown to mimic the native extracellular matrix (ecm) better than conventional nanopatterned substrates; therefore, substrates with hierarchical topographical cues are considered suitable for investigating the role of physical factors in tissue functions. in this study, precisely controllable, multiscale hierarchical substrates that could mimic the micro- and nanotopography of complex ecms were fabricated and used to culture various cell types, including fibroblasts, endothelial cells, osteoblasts, and human mesenchymal stem cells. these substrates had both microscale wrinkles and nanoscale patterns and enhanced the alignment and elongation of all the cells tested. in particular, the nanotopography on the microscale wrinkles promoted not only the adhesion, but also the functions of the cells. these findings suggest that the hierarchical multiscale substrates effectively regulated cellular structure and functions and that they can be used as a platform for tissue engineering and regenerative medicine.


==> figures/abstract_samples/raw/abgen_1.txt <==
laparoscopic surgery is the standard treatment for patients with advanced ovarian cancer; however, these patients do not receive a standard palliative regimen.


==> figures/abstract_samples/raw/abgen_2.txt <==
in clinical practice, patients with moderate-to-severe hypervitaminosis d present with debilitating side effects related to statin use.


==> figures/abstract_samples/raw/abgen_3.txt <==
systemic sclerosis (ssc) is an inflammatory disease characterized by the infiltration of t cells into skin and skin surfaces. the presence of autoantibodies can lead to the development of cutaneous t-cell hyperactivity.


==> figures/abstract_samples/raw/abgen_4.txt <==
to compare the feasibility and safety of laparoscopic sentinel node navigation surgery with that of conventional in-field navigation (oif) surgery in the treatment of early gastric cancer (egc).


==> figures/abstract_samples/raw/full_abgen_1.txt <==
the ability to integrate multiple physiological cues and thereby mediate many cellular functions is critical for many complex life history processes. despite recent advances in high-throughput imaging of biomolecules and their spatiotemporal integration into dynamic structure and function, the precise structural organization and temporal structure of tissue architecture remains poorly understood. here, we present an efficient system for temporally and spatially mapping micro- and nanopatterned topographical cues in organ-specific spatial and temporal properties using multiple imaging modalities. the micro-/nanopatterned geometrical cues can be localized to cell membranes, cells, and proteins. the spatial and temporal dynamics of these local signals are precisely represented by the cross-correlation function, which forms the basis of a geometrical model that accurately provides spatiotemporal information about the spatial location and spatial coordinate of the labels and their functionalities. the model is also capable of correlating the properties of neural cells within their network without affecting the spatial and temporal organization of their spatial features, as well as those of their surrounding tissue. as an example of this model, cell types grown as multilayers are described.


==> figures/abstract_samples/raw/full_gpt_1.txt <==
[\n] [\n] The first example of what happens when an artificial neural network'see' complex features on a computer screen is provided by the vision of people with sight loss. The most recent results (e.g., see Krueger's blog) suggest that a person who has a damaged retinal pathway for visual light-scattering called LID is able to'see' objects using low power laser sources. The finding is unexpected because it suggests an adaptive mechanism for recovering limited visual function. The finding has profound implications for understanding how the retina and brain develop, how vision is learned, and how people can potentially regain impaired vision with new retinal implants. [\n] The retinotopic map shows which parts of the retina belong to what parts of the visual field (more details in the video below). [\n] The following images are from a retinotopic map showing a person who has lost some peripheral vision due to an injury in his optic nerve and retinal pigment epithelium. Note that he can make out details when looking toward the left, and when looking toward the right, details become distorted or are obscured.


==> figures/abstract_samples/raw/full_original_1.txt <==
living cells receive biochemical and physical information from the surrounding microenvironment and respond to this information. multiscale hierarchical substrates with micro- and nanogrooves have been shown to mimic the native extracellular matrix (ecm) better than conventional nanopatterned substrates; therefore, substrates with hierarchical topographical cues are considered suitable for investigating the role of physical factors in tissue functions. in this study, precisely controllable, multiscale hierarchical substrates that could mimic the micro- and nanotopography of complex ecms were fabricated and used to culture various cell types, including fibroblasts, endothelial cells, osteoblasts, and human mesenchymal stem cells. these substrates had both microscale wrinkles and nanoscale patterns and enhanced the alignment and elongation of all the cells tested. in particular, the nanotopography on the microscale wrinkles promoted not only the adhesion, but also the functions of the cells. these findings suggest that the hierarchical multiscale substrates effectively regulated cellular structure and functions and that they can be used as a platform for tissue engineering and regenerative medicine.


==> figures/abstract_samples/raw/gpt_1.txt <==
J Natl Cancer Inst 2008;100:1567–1572. 24. The focus of this review is the effect of apoE4 levels on the risk of poor surgical outcome in patients with advanced ovarian cancer.


==> figures/abstract_samples/raw/gpt_2.txt <==
ow vitamin d does not predict statin associated muscle symptoms but is associated with transient increases in muscle damage and pain.


==> figures/abstract_samples/raw/gpt_3.txt <==
 J. Clin. Invest. 117 : 2748-2759; Dilating collagen in chronic neuropathic pain. Arch. Neurol. 63 : 983-989


==> figures/abstract_samples/raw/gpt_4.txt <==
Patel S et al. (2003) Age associated factors associated with false-positive result of prognostic biomarkers in prostate and breast cancer.

